Learning the Latent "Look": Unsupervised Discovery of a Style-Coherent Embedding from Fashion Images

What defines a visual style? Fashion styles emerge organically from how people assemble outfits of clothing, making them difficult to pin down with a computational model. Low-level visual similarity can be too specific to detect stylistically similar images, while manually crafted style categories can be too abstract to capture subtle style differences. We propose an unsupervised approach to learn a style-coherent representation. Our method leverages probabilistic polylingual topic models based on visual attributes to discover a set of latent style factors. Given a collection of unlabeled fashion images, our approach mines for the latent styles, then summarizes outfits by how they mix those styles. Our approach can organize galleries of outfits by style without requiring any style labels. Experiments on over 100K images demonstrate its promise for retrieving, mixing, and summarizing fashion images by their style.

==> hipster_coher_diversity_baseline.txt <==
name     x         y       label
{}     0.4793   2.1156 b_data
{}     0.6106   1.7909 f_data
{}     0.5253   1.7079 c_data
{}     0.4892   2.2066 d_data
{Attr.}     0.49   2.03 b_name
{Attr.*}     0.62   1.7909 f_name
{Stylenet}     0.5253   1.74 c_name
{Resnet}     0.495   2.23 d_name

==> hipster_coher_diversity_ours.txt <==
name     x         y       label
{PolyLDA}    0.5239   2.0847  a_name
{PolyLDA*}    0.5986   1.9038  e_name
{}    0.5239   2.0847  a_data
{}    0.5986   1.9038  e_data

==> hipster_coher_novelty_baseline.txt <==
name     x         y       label
{Attr.}     0.4793   1.98 b_name
{Attr.*}     0.6106   1.7 f_name
{Stylenet}     0.5253   1.67 c_name
{Resnet}     0.5  2.1 d_name
{}     0.4793   2.0716 b_data
{}     0.6106   1.6732 f_data
{}     0.5253   1.6372 c_data
{}     0.4892   2.0941 d_data

==> hipster_coher_novelty_ours.txt <==
name     x         y       label
{PolyLDA}    0.565   2.0  a_name
{PolyLDA*}    0.5986   1.88  e_name
{}    0.5239   2.0504  a_data
{}    0.5986   1.8610  e_data

==> large_coher_diversity_baseline.txt <==
name     x         y       label
{Stylenet}     0.3182   0.9 c_name
{Resnet}     0.47   1.31 d_name
{Attr.}     0.3307   1.3737 f_name
{Attr.*}     0.7668   0.6561 b_name
{}     0.3182   1.0565 c_data
{}     0.4024   1.3077 d_data
{}     0.3307   1.3737 f_data
{}     0.7668   0.6561 b_data

==> large_coher_diversity_ours_debugged.txt <==
name     x         y       label
{PolyLDA*}    0.56   0.97  a_name
{PolyLDA}   0.3234   1.136  e_name
{}   0.3234   1.136  e_data
{}    0.5468   0.9714  a_data

==> large_coher_novelty_baseline.txt <==
name     x         y       label
{Stylenet}     0.44   0.85 c_name
{Resnet}     0.49   1.285 d_name
{Attr.}     0.3307  1.37 f_name
{Attr.*}     0.7668   0.6111 b_name
{}     0.3182   1.0574 c_data
{}     0.4024   1.2793 d_data
{}     0.3307  1.3569 f_data
{}     0.7668   0.6111 b_data

==> large_coher_novelty_ours_debugged.txt <==
name     x         y       label
{PolyLDA}    0.25   1.11  e_name
{PolyLDA*}    0.5468   2.09  a_name
{}    0.5468   2.0847  a_data
{}    0.3234   1.1306  e_data

